Small body harvest with the Antarctic Search for Transiting Exoplanets (ASTEP) project

Small Solar system bodies serve as pristine records that have been minimally altered since their formation. Their observations provide valuable information regarding the formation and evolution of our Solar system. Interstellar objects (ISOs) can also provide insight on the formation of exoplanetary systems and planetary system evolution as a whole. In this work, we present the application of our framework to search for small Solar system bodies in exoplanet transit survey data collected by the Antarctic Search for Transiting ExoPlanets (ASTEP) project. We analysed data collected during the Austral winter of 2021 by the ASTEP 400 telescope located at the Concordia Station, at Dome C, Antarctica. We identified 20 known objects from dynamical classes ranging from Inner Main-belt asteroids to one comet. Our search recovered known objects down to a magnitude of $V$ = 20.4 mag, with a retrieval rate of $\sim$80% for objects with $V \le $ 20 mag. Future work will apply the pipeline to archival ASTEP data that observed fields for periods of longer than a few hours to treat them as deep-drilling datasets and reach fainter limiting magnitudes for slow-moving objects, on the order of $V\approx $ 23-24 mag.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> Table1_all_fields.csv <==
Target name,Ecliptic longitude (deg),Ecliptic latitude (deg),RA (hms),Dec (dms),Filter,Observed hours,Detected known objects,Undetected known objects,Faintest Vmag
TOI-772,198.117,-16.049,12 40 46,-21 52 21,R,12.7,14,11,20.4
TOI-1955,219.543,-27.414,13 44 24,-40 20 12,R,13.9,1,1,19.0
TOI-823,229.541,-24.235,14 34 37,-40 44 23,R,15.4,2,2,18.6
TOI-283,187.709,-78.424,7 54 16,-65 26 29,R,5.5,1,1,17.0
TOI-1130,282.89,-18.729,19 05 30,-41 26 15,R,6.3,2,4,18.8
HD1397b,319.958,-58.526,0 17 47,-66 21 32,R,4.4,,,
HD37781,77.569,-73.848,5 38 17,-50 38 27,R,4.2,,,
TOI-1027,181.303,-32.063,11 08 32,-29 39 11,R,6.8,,,
TOI-1041,177.183,-64.697,9 13 36,-55 11 52,R,1.0,,,
TOI-1054,291.765,-33.28,20 08 27,-54 19 03,R,2.1,,,
EBLM-J0608-59,98.847,-82.915,6 08 31,-59 32 28,R,61.6,,,
J0600,90.014,-54.448,6 00 00,-31 00 27,R,24.6,,,
KELT-10b,280.811,-24.109,18 58 11,-47 00 11,R,5.3,,,
NGC6208,257.922,-31.024,16 49 28,-53 43 41,R,43.0,,,
NGC6253,259.423,-29.825,16 59 04,-52 42 29,R,44.9,,,
TOI-1057,243.134,-74.101,8 31 58,-78 24 26,R,2.8,,,
TOI-1064,289.185,-25.84,19 44 00,-47 33 41,R,33.5,,,
TOI-1074,288.772,-51.222,20 43 02,-72 00 37,R,21.3,,,
TOI-1082,274.299,-75.643,5 33 06,-80 48 56,R,9.2,,,
TOI-1083,272.759,-64.143,19 47 18,-87 19 17,R,8.6,,,
TOI-1105,268.87,-66.851,9 44 15,-89 28 17,R,9.8,,,
TOI-12,238.5,-42.188,14 35 39,-60 10 02,R,144.0,,,
TOI-1214,272.974,-61.165,19 00 11,-84 26 53,R,7.9,,,
TOI-1227,233.977,-59.386,12 27 04,-72 27 06,R,6.2,,,
TOI-1232,170.251,-77.673,7 46 00,-61 52 47,R,13.7,,,
TOI-14,76.591,-65.793,5 30 14,-42 41 52,R,11.4,,,
TOI-173,293.773,-70.222,2 13 49,-80 34 58,R,4.8,,,
TOI-174,358.264,-74.961,3 41 50,-62 46 01,R,9.4,,,
TOI-1793,200.667,-55.413,10 59 26,-56 37 22,R,5.5,,,
TOI-1891,326.51,-36.334,23 02 31,-46 05 06,R,3.8,,,
TOI-190,5.023,-59.089,2 27 06,-50 17 04,R,1.5,,,
TOI-1934,223.223,-16.233,14 20 29,-31 12 07,R,4.1,,,
TOI-1938,230.592,-25.26,14 37 33,-42 01 45,R,8.9,,,
TOI-1968,232.061,-40.237,14 08 46,-56 19 20,R,6.5,,,
TOI-1978,202.145,-59.005,10 44 33,-59 44 15,R,1.7,,,
TOI-199,51.75,-82.007,5 20 25,-59 53 44,R,9.4,,,
TOI-2000,206.496,-68.382,9 45 35,-66 41 12,R,9.1,,,
TOI-2005,187.318,-45.203,10 56 07,-43 22 36,R,9.8,,,
TOI-201,82.654,-78.285,5 49 36,-54 54 38,R,1.4,,,
TOI-208,317.622,-76.116,3 33 07,-72 44 39,R,24.1,,,
TOI-209,326.335,-63.609,1 17 34,-66 54 09,R,42.0,,,
TOI-213,321.382,-71.703,2 35 32,-71 37 26,R,8.2,,,
TOI-215,325.121,-57.732,0 29 16,-63 47 26,R,8.2,,,
TOI-216,18.505,-82.482,4 55 55,-63 15 36,R,36.2,,,
TOI-2194,295.021,-10.394,19 56 36,-31 20 07,R,0.9,,,
TOI-2202,313.13,-75.346,3 24 54,-73 57 27,R,34.2,,,
TOI-2221,305.305,-12.823,20 45 09,-31 20 27,R,11.8,,,
TOI-223,331.481,-15.805,22 38 42,-25 37 54,R,6.5,,,
TOI-229,348.352,-34.658,0 20 57,-35 59 53,R,5.1,,,
TOI-2310,12.346,-76.085,4 06 05,-60 28 02,R,16.0,,,
TOI-2326,333.697,-32.8,23 21 57,-40 10 27,R,7.7,,,
TOI-2333,5.242,-72.967,3 36 53,-60 03 41,R,53.4,,,
TOI-2338,76.614,-57.708,5 25 22,-34 40 05,R,6.7,,,
TOI-2339,131.52,-76.524,7 03 02,-55 22 05,R,10.0,,,
TOI-2344,265.048,-52.5,17 10 51,-75 43 48,R,28.6,,,
TOI-2360,341.728,-72.915,3 06 38,-66 00 28,R,12.9,,,
TOI-2393,352.668,-62.369,2 11 46,-56 45 22,R,8.4,,,
TOI-240,351.028,-45.391,0 59 01,-44 09 38,R,0.7,,,
TOI-2416,6.452,-74.635,3 49 21,-60 47 13,R,6.2,,,
TOI-2419,12.478,-70.294,3 33 04,-56 35 18,R,31.2,,,
TOI-2463,85.994,-71.505,5 52 21,-48 05 27,R,15.5,,,
TOI-2525,75.548,-83.804,5 47 24,-60 31 17,R,76.1,,,
TOI-2526,270.068,-42.174,18 00 32,-65 36 50,R,6.6,,,
TOI-2531,1.338,-72.778,3 30 07,-60 52 32,R,8.9,,,
TOI-2536,91.649,-62.981,6 03 51,-39 32 47,R,6.9,,,
TOI-2540,76.591,-65.792,5 30 14,-42 41 50,R,18.3,,,
TOI-2544,154.893,-71.206,8 00 36,-54 30 32,R,13.2,,,
TOI-2549,143.994,-62.24,8 07 55,-44 40 00,R,43.5,,,
TOI-2612,70.853,-84.864,5 45 46,-61 39 36,R,7.6,,,
TOI-2613,326.546,-65.138,1 31 38,-67 36 35,R,12.8,,,
TOI-2619,327.766,-76.616,3 37 38,-70 19 50,R,4.3,,,
TOI-2637,172.871,-81.129,7 21 42,-64 00 51,R,17.6,,,
TOI-270,43.157,-71.902,4 33 39,-51 57 22,R,79.3,,,
TOI-282,339.493,-80.406,4 20 57,-68 06 09,R,18.8,,,
TOI-286,94.74,-84.09,6 03 56,-60 39 58,R,3.9,,,
TOI-2889,185.588,-71.452,8 48 54,-61 54 18,R,5.5,,,
TOI-2905,156.781,-60.273,8 43 50,-45 58 19,R,6.2,,,
TOI-2941,164.498,-52.755,9 25 42,-41 45 46,R,5.7,,,
TOI-296,332.316,-38.74,23 32 25,-45 54 34,R,35.3,,,
TOI-3048,219.716,-57.14,11 51 11,-65 19 00,R,8.6,,,
TOI-3066,188.665,-60.747,9 59 45,-56 04 40,R,6.3,,,
TOI-3085,202.181,-63.899,10 13 12,-62 52 31,R,8.7,,,
TOI-3086,188.184,-51.076,10 39 38,-48 32 16,R,8.7,,,
TOI-3136,250.259,-60.523,13 41 19,-79 24 35,R,4.2,,,
TOI-3179,202.903,-63.089,10 20 34,-62 39 03,R,8.2,,,
TOI-3223,222.79,-57.125,12 02 25,-66 31 45,R,7.1,,,
TOI-3331,271.11,-10.673,18 05 17,-34 06 25,R,8.1,,,
TOI-3336,275.824,-32.401,18 34 59,-55 39 48,R,9.9,,,
TOI-3403,138.995,-59.557,8 02 09,-41 12 19,R,6.2,,,
TOI-3435,124.364,-71.004,7 05 43,-49 31 13,R,4.8,,,
TOI-345,349.677,-33.427,0 22 47,-34 23 31,R,15.5,,,
TOI-3457,246.085,-64.011,12 12 50,-79 45 26,R,1.8,,,
TOI-346,351.97,-37.833,0 41 22,-37 20 34,R,8.8,,,
TOI-4181,316.725,-73.032,2 51 14,-73 09 19,R,21.0,,,
TOI-4188,284.574,-29.028,19 22 41,-51 25 34,R,6.7,,,
TOI-4262,152.248,-62.848,8 25 20,-47 02 35,R,6.4,,,
TOI-431,80.646,-49.947,5 33 04,-26 43 28,R,1.7,,,
TOI-4404,165.825,-72.041,8 14 54,-57 25 58,R,4.5,,,
TOI-4406,341.041,-56.732,1 12 11,-56 55 31,R,3.8,,,
TOI-451,48.139,-57.519,4 11 51,-37 56 23,R,6.3,,,
TOI-476,109.563,-70.403,6 38 19,-47 36 50,R,12.8,,,
TOI-483,97.189,-61.655,6 17 20,-38 19 23,R,6.7,,,
TOI-527,107.822,-59.406,6 44 45,-36 39 26,R,2.1,,,
TOI-533,37.998,-84.228,5 20 13,-62 38 45,R,8.9,,,
TOI-553,58.687,-67.172,4 53 02,-45 32 26,R,20.2,,,
TOI-584,162.224,-56.091,9 10 04,-43 55 30,R,3.3,,,
TOI-586,134.397,-56.924,7 55 39,-37 51 27,R,1.8,,,
TOI-588,118.961,-68.983,6 59 00,-47 01 24,R,1.0,,,
TOI-615,154.609,-54.681,8 53 38,-40 32 37,R,4.9,,,
TOI-618,126.381,-59.959,7 30 17,-39 20 22,R,7.0,,,
TOI-684,194.941,-63.113,10 01 44,-59 51 00,R,8.8,,,
TOI-687,163.526,-57.024,9 10 41,-45 05 51,R,31.1,,,
TOI-695,5.46,-82.913,4 52 33,-64 55 45,R,14.3,,,
TOI-705,233.686,-81.737,7 05 54,-72 33 31,R,16.5,,,
TOI-709,34.708,-72.927,4 22 37,-54 08 49,R,20.7,,,
TOI-712,149.709,-88.601,6 11 44,-65 49 33,R,22.0,,,
TOI-715,231.594,-79.387,7 35 24,-73 34 39,R,2.9,,,
TOI-757,202.584,-29.239,12 31 58,-35 33 17,R,6.0,,,
TOI-777,206.946,-42.708,12 12 28,-49 00 27,R,16.6,,,
TOI-783,203.867,-51.336,11 28 37,-54 47 03,R,18.9,,,
TOI-790,185.491,-76.012,8 13 35,-64 05 27,R,5.5,,,
TOI-791,209.421,-79.062,7 53 44,-69 42 06,R,35.3,,,
TOI-806,299.611,-77.444,4 13 40,-76 05 51,R,6.0,,,
TOI-809,59.62,-83.171,5 31 55,-60 28 37,R,9.1,,,
TOI-813,28.453,-80.537,4 50 46,-60 54 19,R,8.8,,,
TOI-815,180.433,-48.823,10 23 29,-43 50 06,R,4.7,,,
TOI-819,212.782,-38.389,12 48 45,-47 36 49,R,7.0,,,
TOI-835,219.341,-46.312,12 48 13,-56 53 39,R,14.0,,,
TOI-836,229.627,-7.088,15 00 19,-24 27 14,R,2.9,,,
TOI-859,123.491,-83.747,6 28 34,-61 09 01,R,39.2,,,
TOI-876,82.042,-47.522,5 36 26,-24 14 38,R,2.6,,,
TOI-903,316.435,-77.333,3 49 57,-72 47 37,R,6.2,,,
TOI-904,270.243,-73.429,5 57 29,-83 07 48,R,5.1,,,
TOI-913,259.737,-58.635,15 38 17,-80 48 13,R,12.2,,,
TOI-917,2.512,-70.811,3 19 15,-59 24 00,R,6.5,,,
TOI-929,25.104,-53.902,3 03 37,-39 55 51,R,10.7,,,
TOI-932,106.357,-77.68,6 23 45,-54 34 41,R,15.4,,,
TOI-933,82.564,-74.425,5 47 17,-51 03 59,R,24.2,,,
WASP-117b,5.023,-59.089,2 27 06,-50 17 04,R,2.2,,,
WASP-29b,339.85,-35.265,23 51 31,-39 54 24,R,0.7,,,
WASP-46b,302.23,-37.757,21 14 56,-55 52 18,R,5.5,,,


==> template/readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
